Richardson-Gaudin states of non-zero seniority I: matrix elements

Seniority-zero wavefunctions describe bond-breaking processes qualitatively. As eigenvectors of a model Hamiltonian, Richardson-Gaudin states provide a clear physical picture and allow for systematic improvement via standard single reference approaches. Until now, this treatment has been done in the seniority-zero channel. In this manuscript, the corresponding states with higher seniorities are identified, and their couplings through the Coulomb Hamiltonian are computed. In every case, the couplings between the states are computed from the cofactors of their effective overlap matrix. Proof of principle calculations demonstrate that a single reference configuration interaction is comparable with seniority-based configuration interaction computations at a substantially reduced cost. The next manuscript in this series will identify the corresponding Slater-Condon rules and make the computations feasible.

==> figures/delta_rgcisd.dat <==
1.30	7.20E-05	1.68E-04
1.35	8.68E-05	1.87E-04
1.40	1.04E-04	2.09E-04
1.45	1.25E-04	2.34E-04
1.50	1.50E-04	2.62E-04
1.55	1.79E-04	2.94E-04
1.60	2.14E-04	3.30E-04
1.65	2.54E-04	3.73E-04
1.70	3.02E-04	4.21E-04
1.75	3.56E-04	4.74E-04
1.80	4.19E-04	5.35E-04
1.85	4.91E-04	6.05E-04
1.90	5.74E-04	6.83E-04
1.95	6.69E-04	7.71E-04
2.00	7.76E-04	8.69E-04
2.05	8.96E-04	9.79E-04
2.10	1.03E-03	1.10E-03
2.15	1.18E-03	1.24E-03
2.20	1.35E-03	1.38E-03
2.25	1.53E-03	1.54E-03
2.30	1.73E-03	1.72E-03
2.35	1.94E-03	1.91E-03
2.40	2.17E-03	2.11E-03
2.45	2.42E-03	2.33E-03
2.50	2.67E-03	2.55E-03
2.55	2.94E-03	2.79E-03
2.60	3.21E-03	3.03E-03
2.65	3.48E-03	3.28E-03
2.70	3.76E-03	3.54E-03
2.75	4.02E-03	3.79E-03
2.80	4.28E-03	4.04E-03
2.85	4.53E-03	4.29E-03
2.90	4.75E-03	4.52E-03
2.95	4.95E-03	4.74E-03
3.00	5.13E-03	4.94E-03
3.05	5.27E-03	5.12E-03
3.10	5.38E-03	5.28E-03
3.15	5.45E-03	5.41E-03
3.20	5.49E-03	5.51E-03
3.25	5.50E-03	5.58E-03
3.30	5.46E-03	5.62E-03
3.35	5.40E-03	5.63E-03
3.40	5.30E-03	5.61E-03
3.45	5.18E-03	5.56E-03
3.50	5.03E-03	5.48E-03
3.55	4.86E-03	5.38E-03
3.60	4.67E-03	5.25E-03
3.65	4.47E-03	5.10E-03
3.70	4.26E-03	4.93E-03
3.75	4.04E-03	4.75E-03
3.80	3.82E-03	4.56E-03
3.85	3.59E-03	4.36E-03
3.90	3.37E-03	4.15E-03
3.95	3.16E-03	3.94E-03
4.00	2.94E-03	3.73E-03
4.05	2.74E-03	3.52E-03
4.10	2.54E-03	3.31E-03
4.15	2.35E-03	3.11E-03
4.20	2.17E-03	2.91E-03
4.25	2.01E-03	2.71E-03
4.30	1.85E-03	2.53E-03
4.35	1.70E-03	2.35E-03
4.40	1.56E-03	2.18E-03
4.45	1.43E-03	2.02E-03
4.50	1.31E-03	1.87E-03
4.55	1.20E-03	1.73E-03
4.60	1.09E-03	1.59E-03
4.65	9.97E-04	1.47E-03
4.70	9.10E-04	1.35E-03
4.75	8.29E-04	1.24E-03
4.80	7.55E-04	1.14E-03
4.85	6.87E-04	1.05E-03
4.90	6.25E-04	9.60E-04
4.95	5.68E-04	8.79E-04
5.00	5.17E-04	8.05E-04
5.05	4.69E-04	7.36E-04
5.10	4.26E-04	6.73E-04
5.15	3.87E-04	6.14E-04
5.20	3.51E-04	5.61E-04
5.25	3.18E-04	5.12E-04
5.30	2.89E-04	4.67E-04
5.35	2.62E-04	4.25E-04
5.40	2.37E-04	3.87E-04
5.45	2.15E-04	3.53E-04
5.50	1.95E-04	3.21E-04
5.55	1.77E-04	2.92E-04
5.60	1.60E-04	2.66E-04
5.65	1.45E-04	2.42E-04
5.70	1.31E-04	2.20E-04
5.75	1.19E-04	2.00E-04
5.80	1.08E-04	1.82E-04
5.85	9.75E-05	1.65E-04
5.90	8.82E-05	1.50E-04
5.95	7.99E-05	1.36E-04
6.00	7.23E-05	1.24E-04
6.05	6.54E-05	1.12E-04
6.10	5.92E-05	1.02E-04
6.15	5.36E-05	9.23E-05
6.20	4.85E-05	8.37E-05
6.25	4.38E-05	7.59E-05
6.30	3.97E-05	6.88E-05
6.35	3.59E-05	6.24E-05
6.40	3.24E-05	5.65E-05
6.45	2.94E-05	5.12E-05
6.50	2.65E-05	4.64E-05
6.55	2.40E-05	4.20E-05
6.60	2.17E-05	3.81E-05
6.65	1.96E-05	3.45E-05
6.70	1.77E-05	3.12E-05
6.75	1.60E-05	2.83E-05
6.80	1.45E-05	2.56E-05
6.85	1.31E-05	2.31E-05
6.90	1.18E-05	2.09E-05
6.95	1.07E-05	1.89E-05
7.00	9.63E-06	1.71E-05
7.05	8.70E-06	1.55E-05
7.10	7.86E-06	1.40E-05
7.15	7.10E-06	1.26E-05
7.20	6.41E-06	1.14E-05
7.25	5.78E-06	1.03E-05
7.30	5.22E-06	9.32E-06
7.35	4.71E-06	8.42E-06
7.40	4.26E-06	7.60E-06
7.45	3.84E-06	6.86E-06
7.50	3.46E-06	6.19E-06
7.55	3.12E-06	5.59E-06
7.60	2.81E-06	5.05E-06
7.65	2.54E-06	4.55E-06
7.70	2.28E-06	4.10E-06
7.75	2.06E-06	3.70E-06
7.80	1.86E-06	3.33E-06
7.85	1.67E-06	3.00E-06
7.90	1.51E-06	2.71E-06
7.95	1.35E-06	2.44E-06
8.00	1.22E-06	2.20E-06
8.05	1.10E-06	1.98E-06
8.10	9.88E-07	1.78E-06
8.15	8.93E-07	1.60E-06
8.20	8.05E-07	1.45E-06
8.25	7.22E-07	1.30E-06
8.30	6.53E-07	1.17E-06
8.35	5.81E-07	1.05E-06
8.40	5.22E-07	9.46E-07
8.45	4.73E-07	8.52E-07
8.50	4.22E-07	7.63E-07
8.55	3.76E-07	6.88E-07
8.60	3.45E-07	6.15E-07
8.65	3.02E-07	5.49E-07
8.70	2.76E-07	4.97E-07
8.75	2.46E-07	4.40E-07
8.80	2.18E-07	3.95E-07
8.85	2.00E-07	3.57E-07
8.90	1.74E-07	3.21E-07
8.95	1.55E-07	2.91E-07
9.00	1.40E-07	2.54E-07
9.05	1.25E-07	2.35E-07
9.10	1.13E-07	2.09E-07
9.15	1.01E-07	1.83E-07
9.20	8.86E-08	1.66E-07
9.25	8.46E-08	1.46E-07
9.30	7.27E-08	1.29E-07
9.35	6.13E-08	1.21E-07
9.40	5.81E-08	1.11E-07
9.45	5.07E-08	9.62E-08
9.50	4.36E-08	8.17E-08
9.55	4.12E-08	7.17E-08
9.60	3.94E-08	7.20E-08
9.65	3.47E-08	5.92E-08
9.70	3.10E-08	5.70E-08
9.75	3.13E-08	4.89E-08
9.80	2.70E-08	4.59E-08
9.85	1.93E-08	3.94E-08
9.90	1.95E-08	3.07E-08
9.95	2.01E-08	3.22E-08

==> figures/sci.dat <==
1.30	-3.06162578	-3.07152456	-3.08437110	-3.08440833
1.35	-3.10944979	-3.11968915	-3.13276874	-3.13281177
1.40	-3.14768242	-3.15826077	-3.17156472	-3.17161440
1.45	-3.17771852	-3.18863276	-3.20215403	-3.20221134
1.50	-3.20073683	-3.21198351	-3.22571558	-3.22578163
1.55	-3.21773864	-3.22931163	-3.24325105	-3.24332697
1.60	-3.22957886	-3.24147227	-3.25561553	-3.25570256
1.65	-3.23699068	-3.24919840	-3.26354236	-3.26364186
1.70	-3.24060565	-3.25312167	-3.26766308	-3.26777647
1.75	-3.24096993	-3.25378852	-3.26852356	-3.26865237
1.80	-3.23855756	-3.25167339	-3.26659728	-3.26674312
1.85	-3.23378141	-3.24718975	-3.26229619	-3.26246076
1.90	-3.22700222	-3.24069876	-3.25597974	-3.25616479
1.95	-3.21853625	-3.23251710	-3.24796245	-3.24816980
2.00	-3.20866152	-3.22292278	-3.23852032	-3.23875174
2.05	-3.19762324	-3.21216189	-3.22789586	-3.22815326
2.10	-3.18563828	-3.20045081	-3.21630308	-3.21658823
2.15	-3.17289896	-3.18798156	-3.20393093	-3.20424555
2.20	-3.15957625	-3.17492455	-3.19094671	-3.19129235
2.25	-3.14582248	-3.16143102	-3.17749882	-3.17787676
2.30	-3.13177363	-3.14763616	-3.16371879	-3.16413018
2.35	-3.11755112	-3.13365953	-3.14972370	-3.15016926
2.40	-3.10326348	-3.11960764	-3.13561750	-3.13609755
2.45	-3.08900758	-3.10557480	-3.12149254	-3.12200686
2.50	-3.07486972	-3.09164487	-3.10743048	-3.10797848
2.55	-3.06092648	-3.07789106	-3.09350369	-3.09408413
2.60	-3.04724543	-3.06437742	-3.07977577	-3.08038683
2.65	-3.03388575	-3.05115937	-3.06630233	-3.06694164
2.70	-3.02089864	-3.03828412	-3.05313165	-3.05379622
2.75	-3.00832778	-3.02579169	-3.04030499	-3.04099146
2.80	-2.99620969	-3.01371461	-3.02785738	-3.02856190
2.85	-2.98457405	-3.00207899	-3.01581785	-3.01653622
2.90	-2.97344403	-2.99090484	-3.00420981	-3.00493761
2.95	-2.96283662	-2.98020644	-2.99305154	-2.99378419
3.00	-2.95276297	-2.96999328	-2.98235636	-2.98308937
3.05	-2.94322879	-2.96026982	-2.97213328	-2.97286221
3.10	-2.93423475	-2.95103649	-2.96238716	-2.96310778
3.15	-2.92577689	-2.94229004	-2.95311915	-2.95382751
3.20	-2.91784713	-2.93402398	-2.94432702	-2.94501955
3.25	-2.91043375	-2.92622909	-2.93600557	-2.93667911
3.30	-2.90352188	-2.91889375	-2.92814697	-2.92879882
3.35	-2.89709403	-2.91200454	-2.92074109	-2.92136902
3.40	-2.89113057	-2.90554632	-2.91377588	-2.91437813
3.45	-2.88561027	-2.89950283	-2.90723769	-2.90781293
3.50	-2.88051073	-2.89385689	-2.90111154	-2.90165887
3.55	-2.87580880	-2.88859067	-2.89538142	-2.89590034
3.60	-2.87148100	-2.88368600	-2.89003059	-2.89052094
3.65	-2.86750383	-2.87912452	-2.88504177	-2.88550371
3.70	-2.86385410	-2.87488791	-2.88039741	-2.88083134
3.75	-2.86050913	-2.87095799	-2.87607980	-2.87648635
3.80	-2.85744698	-2.86731694	-2.87207131	-2.87245130
3.85	-2.85464659	-2.86394735	-2.86835453	-2.86870890
3.90	-2.85208790	-2.86083233	-2.86491235	-2.86524214
3.95	-2.84975190	-2.85795556	-2.86172807	-2.86203443
4.00	-2.84762070	-2.85530135	-2.85878554	-2.85906962
4.05	-2.84567753	-2.85285471	-2.85606913	-2.85633215
4.10	-2.84390675	-2.85060134	-2.85356388	-2.85380703
4.15	-2.84229382	-2.84852766	-2.85125544	-2.85147993
4.20	-2.84082527	-2.84662079	-2.84913018	-2.84933718
4.25	-2.83948865	-2.84486859	-2.84717513	-2.84736579
4.30	-2.83827249	-2.84325964	-2.84537804	-2.84555346
4.35	-2.83716624	-2.84178317	-2.84372734	-2.84388857
4.40	-2.83616021	-2.84042912	-2.84221213	-2.84236020
4.45	-2.83524552	-2.83918808	-2.84082220	-2.84095807
4.50	-2.83441405	-2.83805124	-2.83954797	-2.83967254
4.55	-2.83365835	-2.83701042	-2.83838050	-2.83849463
4.60	-2.83297164	-2.83605799	-2.83731144	-2.83741593
4.65	-2.83234770	-2.83518686	-2.83633299	-2.83642861
4.70	-2.83178090	-2.83439046	-2.83543794	-2.83552538
4.75	-2.83126606	-2.83366270	-2.83461957	-2.83469948
4.80	-2.83079848	-2.83299795	-2.83387165	-2.83394464
4.85	-2.83037388	-2.83239099	-2.83318840	-2.83325505
4.90	-2.82998835	-2.83183702	-2.83256451	-2.83262534
4.95	-2.82963836	-2.83133159	-2.83199504	-2.83205052
5.00	-2.82932065	-2.83087062	-2.83147543	-2.83152603
5.05	-2.82903228	-2.83045034	-2.83100150	-2.83104762
5.10	-2.82877059	-2.83006728	-2.83056939	-2.83061141
5.15	-2.82853312	-2.82971826	-2.83017552	-2.83021380
5.20	-2.82831767	-2.82940035	-2.82981664	-2.82985149
5.25	-2.82812221	-2.82911086	-2.82948974	-2.82952146
5.30	-2.82794492	-2.82884732	-2.82919205	-2.82922092
5.35	-2.82778412	-2.82860747	-2.82892105	-2.82894731
5.40	-2.82763830	-2.82838924	-2.82867441	-2.82869829
5.45	-2.82750607	-2.82819073	-2.82844998	-2.82847170
5.50	-2.82738618	-2.82801020	-2.82824584	-2.82826558
5.55	-2.82727751	-2.82784606	-2.82806019	-2.82807813
5.60	-2.82717899	-2.82769686	-2.82789139	-2.82790768
5.65	-2.82708971	-2.82756126	-2.82773795	-2.82775275
5.70	-2.82700880	-2.82743805	-2.82759850	-2.82761194
5.75	-2.82693548	-2.82732612	-2.82747179	-2.82748399
5.80	-2.82686905	-2.82722446	-2.82735668	-2.82736776
5.85	-2.82680887	-2.82713214	-2.82725213	-2.82726218
5.90	-2.82675435	-2.82704832	-2.82715719	-2.82716631
5.95	-2.82670498	-2.82697222	-2.82707099	-2.82707926
6.00	-2.82666026	-2.82690316	-2.82699274	-2.82700025
6.05	-2.82661976	-2.82684049	-2.82692172	-2.82692852
6.10	-2.82658309	-2.82678362	-2.82685726	-2.82686343
6.15	-2.82654988	-2.82673202	-2.82679878	-2.82680437
6.20	-2.82651982	-2.82668522	-2.82674573	-2.82675080
6.25	-2.82649260	-2.82664277	-2.82669760	-2.82670219
6.30	-2.82646797	-2.82660428	-2.82665395	-2.82665811
6.35	-2.82644567	-2.82656938	-2.82661437	-2.82661814
6.40	-2.82642549	-2.82653773	-2.82657848	-2.82658190
6.45	-2.82640722	-2.82650905	-2.82654595	-2.82654904
6.50	-2.82639069	-2.82648305	-2.82651645	-2.82651925
6.55	-2.82637574	-2.82645948	-2.82648972	-2.82649226
6.60	-2.82636220	-2.82643813	-2.82646550	-2.82646779
6.65	-2.82634995	-2.82641878	-2.82644355	-2.82644562
6.70	-2.82633887	-2.82640125	-2.82642365	-2.82642553
6.75	-2.82632885	-2.82638537	-2.82640564	-2.82640734
6.80	-2.82631978	-2.82637098	-2.82638931	-2.82639085
6.85	-2.82631158	-2.82635795	-2.82637453	-2.82637592
6.90	-2.82630416	-2.82634615	-2.82636114	-2.82636240
6.95	-2.82629745	-2.82633547	-2.82634901	-2.82635015
7.00	-2.82629138	-2.82632579	-2.82633804	-2.82633906
7.05	-2.82628589	-2.82631703	-2.82632810	-2.82632903
7.10	-2.82628092	-2.82630910	-2.82631910	-2.82631994
7.15	-2.82627643	-2.82630193	-2.82631096	-2.82631171
7.20	-2.82627237	-2.82629543	-2.82630359	-2.82630427
7.25	-2.82626870	-2.82628955	-2.82629692	-2.82629753
7.30	-2.82626538	-2.82628423	-2.82629088	-2.82629144
7.35	-2.82626238	-2.82627942	-2.82628542	-2.82628592
7.40	-2.82625967	-2.82627507	-2.82628048	-2.82628094
7.45	-2.82625721	-2.82627113	-2.82627601	-2.82627642
7.50	-2.82625500	-2.82626756	-2.82627197	-2.82627234
7.55	-2.82625299	-2.82626434	-2.82626832	-2.82626865
7.60	-2.82625118	-2.82626143	-2.82626502	-2.82626532
7.65	-2.82624954	-2.82625880	-2.82626203	-2.82626230
7.70	-2.82624806	-2.82625641	-2.82625933	-2.82625957
7.75	-2.82624673	-2.82625426	-2.82625689	-2.82625711
7.80	-2.82624552	-2.82625232	-2.82625468	-2.82625488
7.85	-2.82624443	-2.82625056	-2.82625269	-2.82625287
7.90	-2.82624344	-2.82624897	-2.82625089	-2.82625105
7.95	-2.82624255	-2.82624753	-2.82624926	-2.82624941
8.00	-2.82624175	-2.82624624	-2.82624780	-2.82624793
8.05	-2.82624102	-2.82624507	-2.82624647	-2.82624659
8.10	-2.82624037	-2.82624401	-2.82624527	-2.82624538
8.15	-2.82623977	-2.82624306	-2.82624419	-2.82624429
8.20	-2.82623924	-2.82624220	-2.82624322	-2.82624330
8.25	-2.82623876	-2.82624142	-2.82624234	-2.82624241
8.30	-2.82623832	-2.82624072	-2.82624154	-2.82624161
8.35	-2.82623793	-2.82624008	-2.82624082	-2.82624089
8.40	-2.82623757	-2.82623951	-2.82624018	-2.82624023
8.45	-2.82623725	-2.82623900	-2.82623960	-2.82623965
8.50	-2.82623696	-2.82623853	-2.82623907	-2.82623911
8.55	-2.82623670	-2.82623811	-2.82623860	-2.82623864
8.60	-2.82623647	-2.82623774	-2.82623817	-2.82623821
8.65	-2.82623626	-2.82623739	-2.82623778	-2.82623782
8.70	-2.82623607	-2.82623709	-2.82623744	-2.82623747
8.75	-2.82623589	-2.82623681	-2.82623712	-2.82623715
8.80	-2.82623574	-2.82623656	-2.82623684	-2.82623687
8.85	-2.82623560	-2.82623634	-2.82623659	-2.82623661
8.90	-2.82623547	-2.82623613	-2.82623636	-2.82623638
8.95	-2.82623536	-2.82623595	-2.82623616	-2.82623617
9.00	-2.82623526	-2.82623579	-2.82623597	-2.82623599
9.05	-2.82623517	-2.82623564	-2.82623581	-2.82623582
9.10	-2.82623508	-2.82623551	-2.82623566	-2.82623567
9.15	-2.82623501	-2.82623539	-2.82623552	-2.82623553
9.20	-2.82623494	-2.82623528	-2.82623540	-2.82623541
9.25	-2.82623488	-2.82623519	-2.82623529	-2.82623530
9.30	-2.82623483	-2.82623510	-2.82623519	-2.82623520
9.35	-2.82623478	-2.82623502	-2.82623511	-2.82623512
9.40	-2.82623473	-2.82623495	-2.82623503	-2.82623503
9.45	-2.82623469	-2.82623489	-2.82623496	-2.82623496
9.50	-2.82623466	-2.82623483	-2.82623489	-2.82623490
9.55	-2.82623462	-2.82623478	-2.82623483	-2.82623484
9.60	-2.82623460	-2.82623474	-2.82623479	-2.82623479
9.65	-2.82623457	-2.82623470	-2.82623474	-2.82623475
9.70	-2.82623455	-2.82623466	-2.82623470	-2.82623470
9.75	-2.82623452	-2.82623463	-2.82623466	-2.82623466
9.80	-2.82623451	-2.82623460	-2.82623463	-2.82623463
9.85	-2.82623449	-2.82623457	-2.82623460	-2.82623460
9.90	-2.82623448	-2.82623455	-2.82623457	-2.82623458
9.95	-2.82623446	-2.82623453	-2.82623455	-2.82623455
